The determination of asteroid H and G phase function parameters using GAIA DR2

The Gaia mission will provide the scientific community with high-quality observations of asteroids of all categories. The second release of Gaia data (DR2) was published in 2018 and consisted of 22 months of observations of 14,099 known Solar System objects, mainly asteroids. The purpose of this work is to obtain a catalogue of phase function parameters (H and G) for all the asteroids that are observed by the Gaia mission, and which were published in DR2. For this purpose, we introduced an algorithm capable of building this catalogue from the magnitude and UTC epoch data present in the DR2 database. Since Gaia will never observe asteroids with a phase angle of 0{\deg} (corresponding with the opposition), but with phase angles higher than 10{\deg}, we added data from ground observations (corresponding to small phase angles) and thus improved the determination of the $H$ and $G$ parameters of the phase function. In this case, we also build a catalogue of the parameters of the H, G1, G2 phase function. We compared our results of the H, G function with those of the Astorb database and observed that the level of agreement is satisfactory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
